Asymptotically Efficient Identification of Known-Sensor Hidden Markov Models

We consider estimating the transition probability matrix of a finite-state finite-observation alphabet hidden Markov model with known observation probabilities. The main contribution is a two-step algorithm; a method of moments estimator (formulated as a convex optimization problem) followed by a single iteration of a Newton-Raphson maximum likelihood estimator. The two-fold contribution of this letter is, firstly, to theoretically show that the proposed estimator is consistent and asymptotically efficient, and secondly, to numerically show that the method is computationally less demanding than conventional methods - in particular for large data sets.

==> data/benchmark_X5_Y5_median.csv <==
N, mom, mom_time, em, em_time, em_mom, em_mom_time, em_true, em_true_time, newton, newton_time
1000.000000000000000,0.010912560215173,0.308469500000000,0.007325485061433,1.788034500000000,0.007349759152772,2.099931500000000,0.007278898275793,1.667167000000000,0.017223348139489,0.747659207500000
1994.000000000000000,0.008373000391656,0.312205500000000,0.004924240391153,3.032314500000000,0.004943990540833,3.431232500000000,0.004883436008244,2.278750000000000,0.010710071469999,0.839139362500000
3978.000000000000000,0.005930675366016,0.314918000000000,0.003633043216989,5.746733000000001,0.003675888892999,5.341934500000001,0.003610347818133,3.527228000000000,0.005893193830974,1.107513722500000
7937.000000000000000,0.004301424197106,0.314990000000000,0.002495927509408,10.149552500000000,0.002532589110179,7.698950000000000,0.002454550108656,5.727358000000001,0.003359056042678,1.580823860000000
15832.000000000000000,0.003193478307318,0.333284000000000,0.001911526929430,20.276770499999998,0.001930932643941,11.903647500000000,0.001856020378966,9.677403500000000,0.002219849498635,2.259042001000000
31581.000000000000000,0.002194330169326,0.341729000000000,0.001321546261829,39.824438000000001,0.001332862096054,20.494871500000002,0.001272177082270,15.091273000000001,0.001505030976248,3.761505388500000
62996.000000000000000,0.001535740532153,0.381903000000000,0.000931877643594,79.019693499999988,0.000938910098609,35.510505999999999,0.000863619305061,24.315465000000000,0.001016093376667,6.715946765500000
125660.000000000000000,0.001131178990633,0.450250500000000,0.000628865753245,155.083984499999985,0.000647781552221,59.851576999999999,0.000563396685992,41.686238500000002,0.000676866417402,11.705813762000000
250659.000000000000000,0.000801348123919,0.628500500000000,0.000470589294369,344.439435500000002,0.000458299712172,101.520667000000003,0.000388280929550,71.913576500000005,0.000489989990984,23.857450075499997
499999.000000000000000,0.000560729294208,0.935634500000000,0.000335664086635,691.154664499999967,0.000327447465384,172.374611000000016,0.000262440938081,113.861066499999993,0.000330208619978,46.704090330500001

